Benchmarking Quantum Convolutional Neural Networks for Signal Classification in Simulated Gamma-Ray Burst Detection

This study evaluates the use of Quantum Convolutional Neural Networks (QCNNs) for identifying signals resembling Gamma-Ray Bursts (GRBs) within simulated astrophysical datasets in the form of light curves. The task addressed here focuses on distinguishing GRB-like signals from background noise in simulated Cherenkov Telescope Array Observatory (CTAO) data, the next-generation astrophysical observatory for very high-energy gamma-ray science. QCNNs, a quantum counterpart of classical Convolutional Neural Networks (CNNs), leverage quantum principles to process and analyze high-dimensional data efficiently. We implemented a hybrid quantum-classical machine learning technique using the Qiskit framework, with the QCNNs trained on a quantum simulator. Several QCNN architectures were tested, employing different encoding methods such as Data Reuploading and Amplitude encoding. Key findings include that QCNNs achieved accuracy comparable to classical CNNs, often surpassing 90\%, while using fewer parameters, potentially leading to more efficient models in terms of computational resources. A benchmark study further examined how hyperparameters like the number of qubits and encoding methods affected performance, with more qubits and advanced encoding methods generally enhancing accuracy but increasing complexity. QCNNs showed robust performance on time-series datasets, successfully detecting GRB signals with high precision. The research is a pioneering effort in applying QCNNs to astrophysics, offering insights into their potential and limitations. This work sets the stage for future investigations to fully realize the advantages of QCNNs in astrophysical data analysis.

==> ref.txt <==
@article{greenwade93,
    author  = "George D. Greenwade",
    title   = "The {C}omprehensive {T}ex {A}rchive {N}etwork ({CTAN})",
    year    = "1993",
    journal = "TUGBoat",
    volume  = "14",
    number  = "3",
    pages   = "342--351"
}

@article{Hassanshahi:2023xgv,
    author = "Hassanshahi, Mohammad Hassan and Jastrzebski, Marcin and Malik, Sarah and Lahav, Ofer",
    title = "{A quantum-enhanced support vector machine for galaxy classification}",
    eprint = "2306.00881",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    month = "6",
    year = "2023"
}

@article{Wang:2024ygz,
    author = "Wang, Yunfei and Liu, Junyu",
    title = "{A comprehensive review of Quantum Machine Learning: from NISQ to Fault Tolerance}",
    eprint = "2401.11351",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    month = "1",
    year = "2024"
}

@article{Zeguendry:2023pbk,
    author = "Zeguendry, Amine and Jarir, Zahi and Quafafou, Mohamed",
    title = "{Quantum Machine Learning: A Review and Case Studies}",
    doi = "10.3390/e25020287",
    journal = "Entropy",
    volume = "25",
    number = "2",
    pages = "287",
    year = "2023"
}

@inproceedings{Kordzanganeh:2021azm,
    author = "Kordzanganeh, Mohammad and Utting, Aydin and Scaife, Anna",
    title = "{Quantum Machine Learning for Radio Astronomy}",
    booktitle = "{35th Conference on Neural Information Processing Systems}",
    eprint = "2112.02655",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    month = "12",
    year = "2021"
}

@article{Bowles:2024fvp,
    author = "Bowles, Joseph and Ahmed, Shahnawaz and Schuld, Maria",
    title = "{Better than classical? The subtle art of benchmarking quantum machine learning models}",
    eprint = "2403.07059",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    month = "3",
    year = "2024"
}

@inproceedings{Rizzo:2024wse,
    author = "Rizzo, A. and others",
    title = "{Quantum Convolutional Neural Networks for the detection of Gamma-Ray Bursts in the AGILE space mission data}",
    booktitle = "{33th Astronomical Data Analysis Software and Systems}",
    eprint = "2404.14133",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.HE",
    month = "4",
    year = "2024"
}

@article{Guan:2020bdl,
    author = "Guan, Wen and Perdue, Gabriel and Pesah, Arthur and Schuld, Maria and Terashi, Koji and Vallecorsa, Sofia and Vlimant, Jean-Roch",
    title = "{Quantum Machine Learning in High Energy Physics}",
    eprint = "2005.08582",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    reportNumber = "FERMILAB-PUB-20-184-QIS",
    doi = "10.1088/2632-2153/abc17d",
    journal = "Mach. Learn. Sci. Tech.",
    volume = "2",
    pages = "011003",
    year = "2021"
}

@article{Garcia:2022cqq,
    author = "Garc\'\i{}a, David Peral and Cruz-Benito, Juan and Garc\'\i{}a-Pe\~nalvo, Francisco Jos\'e",
    title = "{Systematic literature review: Quantum machine learning and its applications}",
    eprint = "2201.04093",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    doi = "10.1016/j.cosrev.2024.100619",
    journal = "Computer Science Review",
    volume = "51",
    pages = "100619",
    year = "2024"
}

@ARTICLE{2023ApJ...945..106P,
       author = {{Parmiggiani}, N. and {Bulgarelli}, A. and {Ursi}, A. and {Macaluso}, A. and {Di Piano}, A. and {Fioretti}, V. and {Aboudan}, A. and {Baroncelli}, L. and {Addis}, A. and {Tavani}, M. and {Pittori}, C.},
        title = "{A Deep-learning Anomaly-detection Method to Identify Gamma-Ray Bursts in the Ratemeters of the AGILE Anticoincidence System}",
      journal = {\apj},
     keywords = {Time series analysis, Gamma-ray bursts, Gamma-ray astronomy, Gamma-ray detectors, Convolutional neural networks, 1916, 629, 628, 630, 1938},
         year = 2023,
        month = mar,
       volume = {945},
       number = {2},
          eid = {106},
        pages = {106},
          doi = {10.3847/1538-4357/acba0a},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023ApJ...945..106P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{P_rez_Salinas_2020,
   title={Data re-uploading for a universal quantum classifier},
   volume={4},
   ISSN={2521-327X},
   url={http://dx.doi.org/10.22331/q-2020-02-06-226},
   DOI={10.22331/q-2020-02-06-226},
   journal={Quantum},
   publisher={Verein zur Forderung des Open Access Publizierens in den Quantenwissenschaften},
   author={Pérez-Salinas, Adrián and Cervera-Lierta, Alba and Gil-Fuster, Elies and Latorre, José I.},
   year={2020},
   month=feb, pages={226} }

@article{Mitarai_2018,
   title={Quantum circuit learning},
   volume={98},
   ISSN={2469-9934},
   url={http://dx.doi.org/10.1103/PhysRevA.98.032309},
   DOI={10.1103/physreva.98.032309},
   number={3},
   journal={Physical Review A},
   publisher={American Physical Society (APS)},
   author={Mitarai, K. and Negoro, M. and Kitagawa, M. and Fujii, K.},
   year={2018},
   month=sep }

@article{Cerezo_2021,
   title={Variational quantum algorithms},
   volume={3},
   ISSN={2522-5820},
   url={http://dx.doi.org/10.1038/s42254-021-00348-9},
   DOI={10.1038/s42254-021-00348-9},
   number={9},
   journal={Nature Reviews Physics},
   publisher={Springer Science and Business Media LLC},
   author={Cerezo, M. and Arrasmith, Andrew and Babbush, Ryan and Benjamin, Simon C. and Endo, Suguru and Fujii, Keisuke and McClean, Jarrod R. and Mitarai, Kosuke and Yuan, Xiao and Cincio, Lukasz and Coles, Patrick J.},
   year={2021},
   month=aug, pages={625–644} }

@article{Lloyd1996UniversalQS,
  title={Universal Quantum Simulators},
  author={Seth Lloyd},
  journal={Science},
  year={1996},
  volume={273},
  pages={1073 - 1078},
  url={https://api.semanticscholar.org/CorpusID:43496899}
}

@article{Harrow_2009,
   title={Quantum Algorithm for Linear Systems of Equations},
   volume={103},
   ISSN={1079-7114},
   url={http://dx.doi.org/10.1103/PhysRevLett.103.150502},
   DOI={10.1103/physrevlett.103.150502},
   number={15},
   journal={Physical Review Letters},
   publisher={American Physical Society (APS)},
   author={Harrow, Aram W. and Hassidim, Avinatan and Lloyd, Seth},
   year={2009},
   month=oct}

@INPROCEEDINGS{365700,
  author={Shor, P.W.},
  booktitle={Proceedings 35th Annual Symposium on Foundations of Computer Science}, 
  title={Algorithms for quantum computation: discrete logarithms and factoring}, 
  year={1994},
  volume={},
  number={},
  pages={124-134},
  keywords={Quantum computing;Quantum mechanics;Polynomials;Computational modeling;Physics computing;Computer simulation;Costs;Mechanical factors;Cryptography;Circuit simulation},
  doi={10.1109/SFCS.1994.365700}}

@article{Cerezo:2022nvi,
    author = "Cerezo, M. and Verdon, Guillaume and Huang, Hsin-Yuan and Cincio, Lukasz and Coles, Patrick J.",
    title = "{Challenges and Opportunities in Quantum Machine Learning}",
    eprint = "2303.09491",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    reportNumber = "LA-UR-21-31504",
    doi = "10.1038/s43588-022-00311-3",
    journal = "Science",
    volume = "2",
    pages = "567--576",
    year = "2022"
}

@article{Rath:2023meh,
    author = "Rath, Minati and Date, Hema",
    title = "{Quantum data encoding: a comparative analysis of classical-to-quantum mapping techniques and their impact on machine learning accuracy}",
    eprint = "2311.10375",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    doi = "10.1140/epjqt/s40507-024-00285-3",
    journal = "EPJ Quant. Technol.",
    volume = "11",
    number = "1",
    pages = "72",
    year = "2024"
}

@article{gammapy:2023,
    author = {{Donath}, Axel and {Terrier}, R\'egis and {Remy}, Quentin and {Sinha}, Atreyee and {Nigro}, Cosimo and
        {Pintore}, Fabio and {Kh\'elifi}, Bruno and {Olivera-Nieto}, Laura and {Ruiz}, Jose Enrique and
        {Br\"ugge}, Kai and {Linhoff}, Maximilian and {Contreras}, Jose Luis and {Acero}, Fabio and
        {Aguasca-Cabot}, Arnau and {Berge}, David and {Bhattacharjee}, Pooja and {Buchner}, Johannes and
        {Boisson}, Catherine and {Carreto Fidalgo}, David and {Chen}, Andrew and {de Bony de Lavergne}, Mathieu and
        {de Miranda Cardoso}, Jos\'e Vinicius and {Deil}, Christoph and {F\"u\ss{}ling}, Matthias and
        {Funk}, Stefan and {Giunti}, Luca and {Hinton}, Jim and {Jouvin}, L\'ea and {King}, Johannes and
        {Lefaucheur}, Julien and {Lemoine-Goumard}, Marianne and {Lenain}, Jean-Philippe and {L\'opez-Coto}, Rub\'en
        and {Mohrmann}, Lars and {Morcuende}, Daniel and {Panny}, Sebastian and {Regeard}, Maxime and {Saha}, Lab
        and {Siejkowski}, Hubert and {Siemiginowska}, Aneta and {Sip"ocz}, Brigitta M. and {Unbehaun}, Tim
        and {van Eldik}, Christopher and {Vuillaume}, Thomas and {Zanin}, Roberta},
    title = {Gammapy: A Python package for gamma-ray astronomy},
    DOI= "10.1051/0004-6361/202346488",
    url= "https://doi.org/10.1051/0004-6361/202346488",
    journal = {A&A},
    year = 2023,
    volume = 678,
    pages = "A157",
}
@book{CTAConsortium:2017dvg,
    author = "Acharya, B. S. and others",
    collaboration = "CTA Consortium",
    title = "{Science with the Cherenkov Telescope Array}",
    eprint = "1709.07997",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.IM",
    doi = "10.1142/10986",
    isbn = "978-981-327-008-4",
    publisher = "WSP",
    month = "11",
    year = "2018"
}
@article{AGILE:2008nyq,
    author = "Tavani, M. and others",
    collaboration = "AGILE",
    title = "{The AGILE Mission}",
    eprint = "0807.4254",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1051/0004-6361/200810527",
    journal = "Astron. Astrophys.",
    volume = "502",
    pages = "995--1013",
    year = "2009"
}
@ARTICLE{2009A&A...496..585G,
       author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Celotti}, A. and {Firmani}, C.},
        title = "{Short versus long gamma-ray bursts: spectra, energetics, and luminosities}",
      journal = {\aap},
     keywords = {gamma ray: bursts, stars: neutron, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2009,
        month = mar,
       volume = {496},
       number = {3},
        pages = {585-595},
          doi = {10.1051/0004-6361/200811209},
archivePrefix = {arXiv},
       eprint = {0902.0983},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009A&A...496..585G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2022icrc.confE...5Z,
       author = {{Zanin}, R. and {Abdalla}, H. and {Abe}, H. and {Abe}, S. and {Abusleme}, A. and {Acero}, F. and {Acharyya}, A. and {Acin Portella}, V. and {Ackley}, K. and {Adam}, R. and {Adams}, C. and {Adhikari}, S.~S. and {Aguado Ruesga}, I. and {Agudo}, I. and {Aguilera}, R. and {Aguirre Santaella}, A. and {Aharonian}, F. and {Alberdi}, A. and {Alfaro}, R. and {Alfaro}, J. and {Alispach}, C. and {Aloisio}, R. and {Alves Batista}, R. and {Amans}, J.~P. and {Amati}, L. and {Amato}, E. and {Ambrogi}, L. and {Ambrosi}, G. and {Ambrosio}, M. and {Ammendola}, R. and {Anderson}, J. and {Anduze}, M. and {Anguner}, E.~O. and {Antonelli}, L.~A. and {Antonuccio}, V. and {Antoranz}, P. and {Anutarawiramkul}, R. and {Aragunde Gutierrez}, J. and {Aramo}, C. and {Araudo}, A. and {Araya}, M. and {Arbet Engels}, A. and {Arcaro}, C. and {Arendt}, V. and {Armand}, C. and {Armstrong}, T. and {Arqueros}, F. and {Arrabito}, L. and {Arsioli}, B. and {Artero}, M. and {Asano}, K. and {Ascasibar}, Y. and {Aschersleben}, J. and {Ashley}, M. and {Attina}, P. and {Aubert}, P. and {Singh}, C.~B. and {Baack}, D. and {Babic}, A. and {Backes}, M. and {Baena}, V. and {Bajtlik}, S. and {Baktash}, A. and {Balazs}, C. and {Balbo}, M. and {Ballester}, O. and {Ballet}, J. and {Balmaverde}, B. and {Bamba}, A. and {Bandiera}, R. and {Baquero Larriva}, A. and {Barai}, P. and {Barbier}, C. and {Barbosa Martins}, V. and {Barcelo}, M. and {Barkov}, M. and {Barnard}, M. and {Baroncelli}, L. and {Barres de Almeida}, U. and {Barrio}, J.~A. and {Bastieri}, D. and {Batista}, P.~I. and {Batkovic}, I. and {Bauer}, C. and {Bautista Gonz{\'a}lez}, R. and {Baxter}, J. and {Becciani}, U. and {Becerra Gonz{\'a}lez}, J. and {Becherini}, Y. and {Beck}, G. and {Becker Tjus}, J. and {Bednarek}, W. and {Belfiore}, A. and {Bellizzi}, L. and {Belmont}, R. and {Benbow}, W. and {Berge}, D. and {Bernardini}, E. and {Bernardos}, M.~I. and {Bernl{\"o}hr}, K. and {Berti}, A. and {Berton}, M. and {Bertucci}, B. and {Beshley}, V. and {Bhatt}, N. and {Bhattacharyya}, S. and {Bhattacharyya}, W. and {Bhattacharyya}, S. and {Bi}, B.~Y. and {Bicknell}, G. and {Biederbeck}, N. and {Bigongiari}, C. and {Biland}, A. and {Bird}, R. and {Bissaldi}, E. and {Biteau}, J. and {Bitossi}, M. and {Blanch}, O. and {Blank}, M. and {Blazek}, J. and {Bobin}, J. and {Boccato}, C. and {Bocchino}, F. and {Boehm}, C. and {Bohacova}, M. and {Boisson}, C. and {Boix}, J. and {Bolle}, J.~P. and {Bolmont}, J. and {Bonanno}, G. and {Bonavolont{\`a}}, C. and {Bonneau Arbeletche}, L. and {Bonnoli}, G. and {Bordas}, P. and {Borkowski}, J. and {Bose}, R. and {Bose}, D. and {Bosnjak}, Z. and {Bottacini}, E. and {B{\"o}ttcher}, M. and {Botticella}, M.~T. and {Boutonnet}, C. and {Bouyjou}, F. and {Bozhilov}, V. and {Bozzo}, E. and {Brahimi}, L. and {Braiding}, C. and {Brau Nogue}, S. and {Breen}, S. and {Bregeon}, J. and {Breuhaus}, M. and {Brill}, A. and {Brisken}, W. and {Brocato}, E. and {Brown}, A.~M. and {Br{\"u}gge}, K. and {Brun}, P. and {Brun}, F. and {Brunetti}, L. and {Brunetti}, G. and {Bruno}, P. and {Bruno}, A. and {Bruzzese}, A. and {Bucciantini}, N. and {Buckley}, J.~H. and {B{\"u}hler}, R. and {Bulgarelli}, A. and {Bulik}, T. and {B{\"u}nning}, M. and {Bunse}, M. and {Burton}, M. and {Burtovoi}, A. and {Buscemi}, M. and {Buschjager}, S. and {Busetto}, G. and {Buss}, J. and {Byrum}, K. and {Caccianiga}, A. and {Cadoux}, F. and {Calanducci}, A. and {Calderon}, C. and {Calvo Tovar}, J. and {Cameron}, R.~A. and {Campana}, P. and {Canestrari}, R. and {Cangemi}, F. and {Cantlay}, B. and {Capalbi}, M. and {Capasso}, M. and {Cappi}, M. and {Caproni}, A. and {Capuzzo Dolcetta}, R. and {Caraveo}, P. and {C{\'a}rdenas}, V. and {Cardiel}, L. and {Cardillo}, M. and {Carlile}, C. and {Caroff}, S. and {Carosi}, R. and {Carosi}, A. and {Carquin}, E. and {Carrere}, M. and {Casandjian}, J.~M. and {Casanova}, S. and {Cassol}, F. and {Catalani}, F. and {Catalano}, O. and {Cauz}, D. and {Ceccanti}, A. and {Celestino Silva}, C. and {Cerny}, K. and {Cerruti}, M. and {Chabanne}, E. and {Chadwick}, P. and {Chai}, Y. and {Chambery}, P. and {Champion}, C. and {Chaty}, S. and {Chen}, A. and {Cheng}, K. and {Chernyakova}, M. and {Chiaro}, G. and {Chiavassa}, A. and {Chikawa}, M. and {Chitnis}, V.~R. and {Chudoba}, J. and {Chytka}, L. and {Cikota}, S. and {Circiello}, A. and {Clark}, P. and {Colak}, M. and {Colombo}, E. and {Colonges}, S. and {Comastri}, A. and {Compagnino}, A. and {Conforti}, V. and {Congiu}, E. and {Coniglione}, R. and {Conrad}, J. and {Conte}, F. and {Contreras}, J.~L. and {Coppi}, P. and {Cornat}, R. and {Coronado Blazquez}, J. and {Cortina}, J. and {Costa}, A. and {Costantini}, H. and {Cotter}, G. and {Courty}, B. and {Covino}, S. and {Crestan}, S. and {Cristofari}, P. and {Crocker}, R. and {Croston}, J. and {Cubuk}, K. and {Cuevas}, O. and {Cui}, X. and {Cusumano}, G. and {Cutini}, S. and {D'Amico}, G. and {D'Ammando}, F. and {D'Avanzo}, P. and {Da Vela}, P. and {Dadina}, M. and {Dai}, S. and {Dalchenko}, M. and {Dall'Ora}, M. and {Daniel}, M.~K. and {Dauguet}, J. and {Davids}, I. and {Davies}, J. and {Dawson}, B. and {De Angelis}, A. and {de Araujo Carvalho}, A.~E. and {de Bony de Lavergne}, M. and {De Cesare}, G. and {de Frondat}, F. and {de la Calle}, I. and {de Gouveia Dal Pino}, E. and {De Lotto}, B. and {De Luca}, A. and {De Martino}, D. and {de Naurois}, M. and {de Ona Wilhelmi}, E. and {De Palma Persio}, F. and {De Simone}, N. and {de Souza Valle}, V. and {Delagnes}, E. and {Deleglise Reznicek}, G. and {Delgado}, C. and {Delgado Giler}, A.~G. and {Delgado Mengual Valle}, J. and {della Volpe}, D. and {Depaoli}, D. and {Devin}, J. and {Di Girolamo}, T. and {Di Giulio Pierro}, C. and {Di Venere}, L. and {D{\'\i}az}, C. and {Dib}, C. and {Diebold}, S. and {Digel}, S. and {Djannati Atai}, A. and {Djuvsland}, J. and {Dmytriiev}, A. and {Docher}, K. and {Dom{\'\i}nguez}, A. and {Dominis Prester}, D. and {Donini}, A. and {Dorner}, D. and {Doro}, M. and {dos Anjos}, R. d. C. and {Dournaux}, J.~L. and {Downes}, T. and {Drake}, G. and {Drass}, H. and {Dravins}, D. and {Duangchan}, C. and {Duara}, A. and {Dubus}, G. and {Ducci}, L. and {Duffy}, C. and {Dumora}, D. and {Dundas Mora}, K. and {Durkalec}, A. and {Dwarkadas}, V.~V. and {Ebr}, J. and {Eckner}, C. and {Eder}, J. and {Edy}, E. and {Egberts}, K. and {Einecke}, S. and {Eleftheriadis}, C. and {Els{\"a}sser}, D. and {Emery}, G. and {Emmanoulopoulos}, D. and {Ernenwein}, J.~P. and {Errando}, M. and {Escarate}, P. and {Escudero}, J. and {Espinoza}, C. and {Ettori}, S. and {Eungwanichayapant}, A. and {Evans}, P. and {Evoli}, C. and {Fairbairn}, M. and {Falceta Goncalves}, D. and {Falcone}, A. and {Fallah Ramazan{\i}}, V. and {Falomo}, R. and {Farakos}, K. and {Fasola}, G. and {Fattorini}, A. and {Favre}, Y. and {Fedora}, R. and {Fedorova}, E. and {Feijen}, K. and {Feng}, Q. and {Ferrand}, G. and {Ferrara}, G. and {Ferreira}, O. and {Fesquet}, M. and {Fiandrini}, E. and {Fiasson}, A. and {Filipovic}, M. and {Fink}, D. and {Finley}, J.~P. and {Fioretti}, V. and {Fiorillo}, D.~F.~G. and {Fiorini}, M. and {Flis}, S. and {Flores}, H. and {Foffano}, L. and {Fohr}, C. and {Fonseca}, M.~V. and {Font}, L. and {Fontaine}, G. and {Fornieri}, O. and {Fortin}, P. and {Fortson}, L. and {Fouque}, N. and {Fraga}, B. and {Franceschini}, A. and {Franco}, F.~J. and {Freixas Coromina}, L. and {Fresnillo}, L. and {Fugazza}, D. and {Fujita}, Y. and {Fukami}, S. and {Fukazawa}, Y. and {Fulla}, D. and {Funk}, S. and {Furniss}, A. and {Gabici}, S. and {Gaggero}, D. and {Galanti}, G. and {Galdemard}, P. and {Gallant}, Y.~A. and {Galloway}, D. and {Gallozzi}, S. and {Gammaldi}, V. and {Garcia}, R. and {Garcia}, E. and {Garcia Lopez}, E. and {Gargano}, F. and {Gargano}, C. and {Garozzo}, S. and {Gascon}, D. and {Gasparetto}, T. and {Gasparrini}, D. and {Gasparyan}, H. and {Gaug}, M. and {Geffroy}, N. and {Gent}, A. and {Germani}, S. and {Ghalumyan}, A. and {Ghedina}, A. and {Ghirlanda}, G. and {Gianotti}, F. and {Giarrusso}, S. and {Giarrusso}, M. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and {Gika}, V. and {Gillardo}, F. and {Gimenes}, R. and {Giordano}, F. and {Giro}, E. and {Giroletti}, M. and {Giuliani}, A. and {Gjaja}, M. and {Glicenstein}, J.~F. and {Gliwny}, P. and {Goksu}, H. and {Goldoni}, P. and {Gomez}, J.~L. and {Gonzalez}, M.~M. and {Gonzalez}, J.~M. and {Gothe}, K.~S. and {Gotz Coelho}, D. and {Grabarczyk}, T. and {Graciani}, R. and {Grandi}, P. and {Grasseau}, G. and {Grasso}, D. and {Green}, D. and {Green}, J. and {Greenshaw}, T. and {Grespan}, P. and {Grillo}, A. and {Grondin}, M.~H. and {Grube}, J. and {Guarino}, V. and {Guest}, B. and {Gueta}, O. and {G{\"u}nduz}, M. and {Gunji}, S. and {Gyuk}, G. and {Hackfeld}, J. and {Hadasch}, D. and {Hagge}, L. and {Hahn}, A. and {Hajlaoui}, J.~E. and {Halim}, A. and {Hamal}, P. and {Hanlon}, W. and {Harada}, Y. and {Hardcastle}, M.~J. and {Collado}, M. Harvey and {Haubold}, T. and {Haupt}, A. and {Havelka}, M. and {Hayashi}, K. and {Hayashi}, K. and {Hayashida}, M. and {He}, H. and {Heckmann}, L. and {Heller}, M. and {Henault}, F. and {Henri}, G. and {Hermann}, G. and {Hern{\'a}ndez Cadena}, S. and {Herrera Llorente}, J. and {Hervet}, O. and {Hinton}, J. and {Hiramatsu}, A. and {Hirotani}, K. and {Hnatyk}, B. and {Hnatyk}, R. and {Hoang}, J.~K. and {Hoffmann}, D.~H.~H. and {Hoischen}, C. and {Holder}, J. and {Holler}, M. and {Hona}, B. and {Horan}, D. and {Horns}, D. and {Horvath}, P. and {Houles}, J. and {Hrabovsky}, M. and {Hrupec}, D. and {Huang}, Y. and {Huet}, J.~M. and {Hughes}, G. and {Hull}, G. and {Humensky}, T.~B. and {H{\"u}tten}, M. and {Iarlori}, M. and {Illa}, J.~M. and {Imazawa}, R. and {Inada}, T. and {Incardona}, F. and {Ingallinera}, A. and {Inoue}, S. and {Inoue}, T. and {Inoue}, Y. and {Iocco}, F. and {Ioka}, K. and {Ionica}, M. and {Iovenitti}, S. and {Iriarte}, A. and {Ishio}, K. and {Ishizaki}, W. and {Iwamura}, Y. and {Jacquemier}, J. and {Jacquemont}, M. and {Jamrozy}, M. and {Janecek}, P. and {Jankowsky}, F. and {JardinBlicq}, A. and {Jarnot}, C. and {Mart{\'\i}nez}, P. Jean and {Jocou}, L. and {Jordana}, N. and {Josselin}, M. and {JungRichardt}, I. and {Junqueira}, F.~J.~P.~A. and {Juramy Gilles}, C. and {Kaaret}, P. and {Kadowaki}, L.~H.~S. and {Kagaya}, M. and {Kankanyan}, R. and {Kantzas}, D. and {Karas}, V. and {Karastergiou}, A. and {Karkar}, S. and {Kasperek}, J. and {Katagiri}, H. and {Kataoka}, J. and {Katarzynski}, K. and {Katsuda}, S. and {Kawanaka}, N. and {Kazanas}, D. and {Kerszberg}, D. and {Kh{\'e}lifi}, B. and {Kherlakian}, M.~C. and {Kian}, T.~P. and {Kieda}, D.~B. and {Kihm}, T. and {Kim}, S. and {Kisaka}, S. and {Kissmann}, R. and {Kleijwegt}, R. and {Kluge}, G. and {Klu{\'z}niak}, W. and {Knapp}, J. and {Kobakhidze}, A. and {Kobayashi}, Y. and {Koch}, B. and {Kocot}, J. and {Kohri}, K. and {Komin}, N. and {Kong}, A. and {Kosack}, K. and {Krack}, F. and {Krause}, M. and {Krennrich}, F. and {Kubo}, H. and {Kudryavtsev}, V.~N. and {Kunwar}, S. and {Kushida}, J. and {Kushwaha}, P. and {Parola}, B. and {La Rosa}, G. and {Lahmann}, R. and {Lamastra}, A. and {Landoni}, M. and {Landriu}, D. and {Lang}, R.~G. and {Lapington}, J. and {Laporte}, P. and {Lason}, P. and {Lasuik}, J. and {Lazendic Galloway}, J. and {Le Flour}, T. and {Le Sidaner}, P. and {Leach}, S. and {Lee}, S.~H. and {Lee}, W.~H. and {Oliveira}, S. Lee and {Lemiere}, A. and {Lemoine Goumard}, M. and {Lenain}, J.~P. and {Leone}, F. and {Leray}, V. and {Leto}, G. and {Leuschner}, F. and {Lindemann}, R. and {Lindfors}, E. and {Linhoff}, L. and {Liodakis}, I. and {Lipniacka}, A. and {Lobo}, M. and {Lohse}, T. and {Lombardi}, S. and {Lopez}, A. and {Lopez}, M. and {Lopez Coto}, R. and {Louis}, F. and {Louys}, M. and {Lucarelli}, F. and {Boudi}, H. Ludwig and {Luque Escamilla}, P.~L. and {Maccarone}, M.~C. and {Mach}, E. and {Maciejewski}, A.~J. and {Mackey}, J. and {Maeght}, P. and {Maggio}, C. and {Maier}, G. and {Majumdar}, P. and {Makariev}, M. and {Mallamaci}, M. and {Malta Nunes de Almeida}, R. and {Malyshev}, D. and {Malyshev}, D. and {Mandat}, D. and {Maneva}, G. and {Manganaro}, M. and {Manigot}, P. and {Mannheim}, K. and {Maragos}, N. and {Marano}, D. and {Marconi}, M. and {Marcowith}, A. and {Marculewicz}, M. and {Marcun}, B. and {Marin}, J. and {Marinello}, N. and {Marinos}, P. and {Markoff}, S. and {Marquez}, P. and {Marsella}, G. and {Martin}, J.~M. and {Martin}, P.~G. and {Martinez}, M. and {Martinez}, G. and {Martinez}, O. and {Martinez Huerta}, H. and {Marty}, C. and {Marx}, R. and {Masetti}, N. and {Massimino}, P. and {Matsumoto}, H. and {Matthews}, N. and {Maurin}, G. and {Moerbeck}, W. Max and {Maxted}, N. and {Mazziotta}, M.~N. and {Mazzola}, S.~M. and {Mbarubucyeye}, J.~D. and {Mc Comb}, L. and {McHardy}, I. and {McKeague}, S. and {McMuldroch}, S. and {Medina}, E. and {Medina Miranda}, D. and {Melandri}, A. and {Melioli}, C. and {Melkumyan}, D. and {Menchiari}, S. and {Mereghetti}, S. and {Merino Arevalo}, G. and {Mestre}, E. and {Meunier}, J.~L. and {Meures}, T. and {Micanovic}, S. and {Miceli}, M. and {Michailidis}, M. and {Michalowski}, J. and {Miener}, T. and {Mievre}, I. and {Miller}, J.~D. and {Mineo}, T. and {Minev}, M. and {Miranda}, J.~M. and {Mitchell}, A. and {Mizuno}, T. and {Mode}, B.~A. and {Moderski}, R. and {Mohrmann}, L. and {Molinari}, E. and {Montaruli}, T. and {Monteiro}, I. and {Moore}, C. and {Moralejo}, A. and {Morcuende Parrilla}, D. and {Moretti}, E. and {Mori}, K. and {Moriarty}, P. and {Morik}, K. and {Morris}, P. and {Morselli}, A. and {Mosshammer}, K. and {Mukherjee}, R. and {Muller}, J. and {Mundell}, C. and {Mundet}, J. and {Murach}, T. and {Muraczewski}, A. and {Muraishi}, H. and {Musella}, I. and {Musumarra}, A. and {Nagai}, A. and {Nagataki}, S. and {Naito}, T. and {Nakamori}, T. and {Nakashima}, K. and {Nakayama}, K. and {Nakhjiri}, N. and {Naletto}, G. and {Naumann}, D. and {Nava}, L. and {Nawaz}, M.~A. and {Ndiyavala}, H. and {Neise}, D. and {Nellen}, L. and {Nemmen}, R. and {Neyroud}, N. and {Ngernphat}, K. and {Nguyen Trung}, T. and {Nicastro}, L. and {Nickel}, L. and {Niemiec}, J. and {Nieto}, D. and {Nigro}, C. and {Niko{\l}ajuk}, M. and {Ninci}, D. and {Noda}, K. and {Nogami}, Y. and {Nolan}, S. and {Norris}, R.~P. and {Nosek}, D. and {N{\"o}the}, M. and {Novotny}, V. and {Nozaki}, S. and {Nunio}, F. and {O'Brien}, P. and {Obara}, K. and {Ohira}, Y. and {Ohishi}, M. and {Ohm}, S. and {Oka}, T. and {Okazaki}, N. and {Okumura}, A. and {Oliver}, C. and {Olivera}, G. and {Olmi}, B. and {Orienti}, M. and {Orito}, R. and {Orlandini}, M. and {Orlando}, E. and {Osborne}, J.~P. and {Ostrowski}, M. and {Otte}, N. and {Ovcharov}, E. and {Owen}, E. and {Oya}, I. and {Ozieblo}, A. and {Padovani}, M. and {Pagliaro}, A. and {Paizis}, A. and {Palatiello}, M. and {Palatka}, M. and {Palazzi}, E. and {Panazol}, J.~L. and {Paneque}, D. and {Panny}, S. and {Pantaleo}, F.~R. and {Panter}, M. and {Paolillo}, M. and {Papitto}, A. and {Paravac}, A. and {Paredes}, J.~M. and {Pareschi}, G. and {Parmiggiani}, N. and {Parsons}, R.~D. and {Pa{\'s}ko}, P. and {Patel}, S.~R. and {Patricelli}, B. and {Pavletic}, L. and {Pavy}, S. and {Peer}, A. and {Pecimotika}, M. and {Pellegriti}, M.~G. and {Pe{\~n}il Del Campo}, P. and {Pepato}, A. and {Perard}, S. and {Perennes}, C. and {Peresano}, M. and {Perez Aguilera}, A. and {Perez Romero}, J. and {Perez Torres}, M.~A. and {Persic}, M. and {Petrucci}, P.~O. and {Petruk}, O. and {Peyaud}, B. and {Pfrang}, K. and {Pian}, E. and {Piatteli}, P. and {Pietropaolo}, E. and {Pillera}, R. and {Pimentel}, D. and {Pintore}, F. and {Garcia}, C. Pio and {Pirola}, G. and {Piron}, F. and {Pita}, S. and {Pohl}, M. and {Poireau}, V. and {Pollo}, A. and {Polo}, M. and {Pongkitivanichkul}, C. and {Porthault}, J. and {Powell}, J. and {Pozo}, D. and {Prado}, R.~R. and {Prandini}, E. and {Prast}, J. and {Pressard}, K. and {Principe}, G. and {Produit}, N. and {Prokhorov}, D. and {Prokoph}, H. and {Przybilski}, H. and {Pueschel}, E. and {P{\"u}hlhofer}, G. and {Puljak}, I. and {Pumo}, M.~L. and {Punch}, M. and {Queiroz}, F. and {Quinn}, J. and {Quirrenbach}, A. and {Rajda}, P.~J. and {Rando}, R. and {Razzaque}, S. and {Recchia}, S. and {Reichherzer}, P. and {Reimer}, O. and {Reisenegger}, A. and {Remy}, Q. and {Renaud}, M. and {Reposeur}, T. and {Reville}, B. and {Reymond}, J.~M. and {Reynolds}, J. and {Ribeiro}, D. and {Ribo}, M. and {Richards}, G. and {Rico}, J. and {Rieger}, F. and {Riitano}, L. and {Riquelme}, M. and {Riquelme}, D. and {Rivoire}, S. and {Rizi}, V. and {Roache}, E. and {Roche}, M. and {Rodriguez}, J. and {Rodriguez Fernandez}, G. and {Rodriguez Ramirez}, J.~C. and {Rodriguez Vazquez}, J.~J. and {Rojas}, G. and {Romano}, P. and {Romeo Lobato}, G. and {Romoli}, C. and {Roncadelli}, M. and {Rosado}, J. and {Rosales de Leon}, A. and {Rowell}, G. and {Rugliancich}, A. and {Ruiz del Mazo}, J.~E. and {Rulten}, C. and {Russell}, C. and {Russo Hatlen}, F. and {Safi Harb}, S. and {Saha}, L. and {Sahakian}, V. and {Sailer}, S. and {Saito}, T. and {Sakaki}, N. and {Sakurai}, S. and {Salina}, G. and {Salzmann}, H. and {Sanchez}, D. and {Sandaker}, H. and {Sandoval}, A. and {Sangiorgi}, P. and {Sanguillon}, M. and {Sano}, H. and {Santander}, M. and {Santangelo}, A. and {Santos Lima}, R. and {Sanuy}, A. and {Sapozhnikov}, L. and {Saric}, T. and {Sarkar}, S. and {Sasaki}, H. and {Sasaki}, N. and {Sato}, Y. and {Saturni}, F.~G. and {Sawada}, M. and {Schaefer}, J. and {Scherer}, A. and {Scherpenberg}, J. and {Schipani}, P. and {Schleicher}, B. and {Schmoll}, J. and {Schneider}, M. and {Schoorlemmer}, H. and {Schovanek}, P. and {Schussler}, F. and {Schwab}, B. and {Schwanke}, U. and {Schwarz}, J. and {Sciacca}, E. and {Scuderi}, S. and {Seglar Arroyo}, M. and {Seitenzahl}, I. and {Semikoz}, D. and {Sergijenko}, O. and {Serna Franco}, J.~E. and {Seweryn}, K. and {Sguera}, V. and {Shalchi}, A. and {Shang}, R.~Y. and {Sharma}, P. and {Sidoli}, L. and {Sieiro}, J. and {Siejkowski}, H. and {Sillanpaa}, A. and {Singh}, B.~B. and {Singh}, K.~K. and {Sinha}, A. and {Siqueira}, C. and {Sitarek}, J. and {Sizun}, P. and {Sliusar}, V. and {Sobczynska}, D. and {Sobrinho}, R.~W. and {Sol}, H. and {Sottile}, G. and {Spackman}, H. and {Spencer}, S. and {Spengler}, G. and {Spiga}, D. and {Springer}, W. and {Stamerra}, A. and {Stanic}, S. and {Starling}, R. and {Stawarz}, {\L}. and {Stefanik}, S. and {Stegmann}, C. and {Steiner}, A. and {Steinmassl}, S. and {Stella}, C. and {Sternberger}, R. and {Sterzel}, M. and {Stevens}, C. and {Stevenson}, B. and {Stolarczyk}, T. and {Stratta}, G. and {Straumann}, U. and {Striskovic}, J. and {Strzys}, M. and {Stuik}, R. and {Suchenek}, M. and {Sunada}, Y. and {Suomijarvi}, T. and {Suric}, T. and {Suzuki}, H. and {Swierk}, P. and {Szepieniec}, T. and {Tachihara}, K. and {Tagliaferri}, G. and {Tajima}, H. and {Tajima}, N. and {Tak}, D. and {Takahashi}, H. and {Takahashi}, M. and {Takata}, J. and {Takeishi}, R. and {Tam}, T. and {Tanaka}, M. and {Tanaka}, T. and {Tanaka}, S. and {Tavani}, M. and {Tavecchio}, F. and {Tavernier}, T. and {Taylor}, A.~R. and {Tejedor}, L.~A. and {Temnikov}, P. and {Terauchi}, K. and {Terrazas}, J.~C. and {Terrier}, R. and {Terzic}, T. and {Teshima}, M. and {Thibaut}, D. and {Thocquenne}, F. and {Tian}, W. and {Tibaldo}, L. and {Tiengo}, A. and {Tluczykont}, M. and {Todero Peixoto}, C.~J. and {Toma}, K. and {Tomankova}, L. and {Tomastik}, J. and {Tornikoski}, M. and {Torres}, D.~F. and {Torresi}, E. and {Tosti}, G. and {Tosti}, L. and {Tothill}, N. and {Toussenel}, F. and {Tovmassian}, G. and {Trichard}, C. and {Trifoglio}, M. and {Trois}, A. and {Truzzi}, S. and {Tsiahina}, A. and {Turk}, B. and {Tutone}, A. and {Uchiyama}, Y. and {Utayarat}, P. and {Vaclavek}, L. and {Vacula}, M. and {Vagelli}, V. and {Vagnetti}, F. and {Valdivia}, J.~A. and {Valentino}, M. and {Valio}, A. and {Vallage}, B. and {Vallania Quispe}, P. and {van den Berg}, A.~M. and {van Driel}, W. and {van Eldik}, C. and {van Rensburg}, C. and {van Soelen}, B. and {Vandenbroucke}, J. and {Vasileiadis}, G. and {Vassiliev}, V. and {Vazquez Acosta}, M. and {Vecchi}, M. and {Vega}, A. and {Veh}, J. and {Veitch}, P. and {Venter}, C. and {Ventura}, S. and {Vercellone}, S. and {Verguilov}, V. and {Verna}, G. and {Vernetto}, S. and {Verzi}, V. and {Vettolani}, G.~P. and {Veyssiere}, C. and {Viale}, I. and {Viana}, A. and {Viaux}, N. and {Vignatti}, J. and {Vigorito}, C.~F. and {Villanueva}, J. and {Vitale}, V. and {Vittorini}, V. and {Vodeb}, V. and {Vogel}, N. and {Voisin}, V. and {Vorobiov}, S. and {Vrastil}, M. and {Vuillaume}, T. and {Wagner}, S.~J. and {Wagner}, P. and {Wakazono}, K. and {Wakely}, S.~P. and {Ward}, M. and {Warren}, D. and {Watson}, J. and {Wechakama}, M. and {Wegner}, P. and {Weinstein}, A. and {Weniger}, C. and {Werner}, F. and {Wetteskind}, H. and {White}, M.~L. and {Wierzcholska}, A. and {Wiesand}, S. and {Wijers}, R. and {Wilkinson}, M. and {Will}, M. and {Williams}, J. and {Williamson}, T.~J. and {Wolter}, A. and {Wong}, Y.~W. and {Wood}, M. and {Yamamoto}, T. and {Yamamoto}, H. and {Yamane}, Y. and {Yamazaki}, R. and {Yanagita}, S. and {Yang}, L. and {Yoo}, S. and {Yoshida}, T. and {Yoshikoshi}, T. and {Yu}, P. and {Yusafzai}, A. and {Zacharias}, M. and {Zaldivar}, B. and {Zampieri}, L. and {Zanin}, R. and {Zanmar Sanchez}, R. and {Zaric}, D. and {Zavrtanik}, M. and {Zavrtanik}, D. and {Zdziarski}, A. and {Zech}, A. and {Zechlin}, H. and {Zenin}, A. and {Zerwekh}, A. and {Zi{\k{e}}tara}, K. and {Zink}, A. and {Ziolkowski}, J. and {Zivec}, M. and {Zmija}, A.},
        title = "{CTA {\textendash} the World's largest ground-based gamma-ray observatory}",
    booktitle = {37th International Cosmic Ray Conference},
         year = 2022,
        month = mar,
          eid = {5},
        pages = {5},
          doi = {10.22323/1.395.0005},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022icrc.confE...5Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@book{doi:10.1142/10986,
author = {},
title = {Science with the Cherenkov Telescope Array},
publisher = {WORLD SCIENTIFIC},
year = {2019},
doi = {10.1142/10986},
address = {},
edition   = {},
URL = {https://www.worldscientific.com/doi/abs/10.1142/10986},
eprint = {https://www.worldscientific.com/doi/pdf/10.1142/10986}
}

@dataset{cherenkov_telescope_array_observatory_2021_5499840,
  author       = {Cherenkov Telescope Array Observatory and
                  Cherenkov Telescope Array Consortium},
  title        = {{CTAO Instrument Response Functions - prod5 version 
                   v0.1,  https://doi.org/10.5281/zenodo.5499840}},
  month        = sep,
  year         = 2021,
  publisher    = {Zenodo},
  version      = {v0.1},
  doi          = {10.5281/zenodo.5499840},
  url          = {https://doi.org/10.5281/zenodo.5499840}
}


@article{Thompson:2022ufx,
    author = "Thompson, David J. and Wilson-Hodge, Colleen A.",
    title = "{Fermi Gamma-ray Space Telescope}",
    eprint = "2210.12875",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.HE",
    doi = "10.1007/978-981-16-4544-0_58-1",
    month = "10",
    year = "2022"
}

@article{SwiftScience:2004ykd,
    author = "Gehrels, N. and others",
    collaboration = "Swift Science",
    title = "{The Swift Gamma-Ray Burst Mission}",
    eprint = "astro-ph/0405233",
    archivePrefix = "arXiv",
    doi = "10.1086/422091",
    journal = "Astrophys. J.",
    volume = "611",
    pages = "1005--1020",
    year = "2004",
    note = "[Erratum: Astrophys.J. 621, 558 (2005)]"
}

@article{Bergholm:2018cyq,
    author = "Bergholm, Ville and others",
    title = "{PennyLane: Automatic differentiation of hybrid quantum-classical computations}",
    eprint = "1811.04968",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    month = "11",
    year = "2018"
}

@ARTICLE{2019NatPh..15.1273C,
       author = {{Cong}, Iris and {Choi}, Soonwon and {Lukin}, Mikhail D.},
        title = "{Quantum convolutional neural networks}",
      journal = {Nature Physics},
     keywords = {Quantum Physics, Condensed Matter - Strongly Correlated Electrons},
         year = 2019,
        month = dec,
       volume = {15},
       number = {12},
        pages = {1273-1278},
          doi = {10.1038/s41567-019-0648-8},
archivePrefix = {arXiv},
       eprint = {1810.03787},
 primaryClass = {quant-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019NatPh..15.1273C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Sim:2019yyv,
    author = "Sim, Sukin and Johnson, Peter D. and Aspuru-Guzik, Al\'an",
    title = "{Expressibility and Entangling Capability of Parameterized Quantum Circuits for Hybrid Quantum-Classical Algorithms}",
    eprint = "1905.10876",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    doi = "10.1002/qute.201900070",
    journal = "Adv. Quantum Technol.",
    volume = "2",
    number = "12",
    pages = "1900070",
    year = "2019"
}
@software{gammapy:2024,
  author       = {Acero, Fabio and
                  Bernete, Juan and
                  Biederbeck, Noah and
                  Djuvsland, Julia and
                  Donath, Axel and
                  Feijen, Kirsty and
                  Fröse, Stefan and
                  Galelli, Claudio and
                  Khélifi, Bruno and
                  Konrad, Jana and
                  Kornecki, Paula and
                  Linhoff, Maximilian and
                  McKee, Kurt and
                  Mender, Simone and
                  Morcuende, Daniel and
                  Olivera-Nieto, Laura and
                  Pintore, Fabio and
                  Punch, Michael and
                  Regeard, Maxime and
                  Remy, Quentin and
                  Sinha, Atreyee and
                  Stapel, Hanna and
                  Streil, Katrin and
                  Terrier, Régis and
                  Unbehaun, Tim},
  title        = {Gammapy: Python toolbox for gamma-ray astronomy, https://doi.org/10.5281/zenodo.10726484},
  month        = 02,
  year         = 2024,
  publisher    = {Zenodo},
  version      = {v1.2},
  doi          = {10.5281/zenodo.10726484},
  url          = {https://doi.org/10.5281/zenodo.10726484}
}

@article{Caro:2021mgf,
    author = "Caro, Matthias C. and Huang, Hsin-Yuan and Cerezo, M. and Sharma, Kunal and Sornborger, Andrew and Cincio, Lukasz and Coles, Patrick J.",
    title = "{Generalization in quantum machine learning from few training data}",
    eprint = "2111.05292",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    reportNumber = "LA-UR-21-31086",
    doi = "10.1038/s41467-022-32550-3",
    journal = "Nature Commun.",
    volume = "13",
    number = "1",
    pages = "4919",
    year = "2022"
}
@article{Fynbo:2006du,
    author = "Fynbo, J. P. U. and others",
    title = "{Probing cosmic chemical evolution with gamma-ray bursts: grb060206 at z=4.048}",
    eprint = "astro-ph/0602444",
    archivePrefix = "arXiv",
    doi = "10.1051/0004-6361:20065056",
    journal = "Astron. Astrophys.",
    volume = "451",
    pages = "L47--L50",
    year = "2006"
}

@INPROCEEDINGS{2009astro2010S.284S,
       author = {{Stamatikos}, M. and {Gehrels}, N. and {Halzen}, F. and {M{\'e}sz{\'a}ros}, P. and {Roming}, P.~W.~A.},
        title = "{Multi-Messenger Astronomy with GRBs: A White Paper for the Astro2010 Decadal Survey}",
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
    booktitle = {astro2010: The Astronomy and Astrophysics Decadal Survey},
         year = 2009,
       volume = {2010},
        month = jan,
        pages = {284},
          doi = {10.48550/arXiv.0902.3022},
archivePrefix = {arXiv},
       eprint = {0902.3022},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009astro2010S.284S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2020ApJ...893...46V,
       author = {{von Kienlin}, A. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Burns}, E. and {Cleveland}, W.~H. and {Gibby}, M.~H. and {Giles}, M.~M. and {Goldstein}, A. and {Hamburg}, R. and {Hui}, C.~M. and {Kocevski}, D. and {Mailyan}, B. and {Malacaria}, C. and {Poolakkil}, S. and {Preece}, R.~D. and {Roberts}, O.~J. and {Veres}, P. and {Wilson-Hodge}, C.~A.},
        title = "{The Fourth Fermi-GBM Gamma-Ray Burst Catalog: A Decade of Data}",
      journal = {\apj},
     keywords = {Catalogs, Gamma-ray bursts, 205, 629, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2020,
        month = apr,
       volume = {893},
       number = {1},
          eid = {46},
        pages = {46},
          doi = {10.3847/1538-4357/ab7a18},
archivePrefix = {arXiv},
       eprint = {2002.11460},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...893...46V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2021ApJ...913...60P,
       author = {{Poolakkil}, S. and {Preece}, R. and {Fletcher}, C. and {Goldstein}, A. and {Bhat}, P.~N. and {Bissaldi}, E. and {Briggs}, M.~S. and {Burns}, E. and {Cleveland}, W.~H. and {Giles}, M.~M. and {Hui}, C.~M. and {Kocevski}, D. and {Lesage}, S. and {Mailyan}, B. and {Malacaria}, C. and {Paciesas}, W.~S. and {Roberts}, O.~J. and {Veres}, P. and {von Kienlin}, A. and {Wilson-Hodge}, C.~A.},
        title = "{The Fermi-GBM Gamma-Ray Burst Spectral Catalog: 10 yr of Data}",
      journal = {\apj},
     keywords = {Gamma-ray bursts, 629, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2021,
        month = may,
       volume = {913},
       number = {1},
          eid = {60},
        pages = {60},
          doi = {10.3847/1538-4357/abf24d},
archivePrefix = {arXiv},
       eprint = {2103.13528},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...913...60P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2022ApJ...925..152U,
       author = {{Ursi}, A. and {Romani}, M. and {Verrecchia}, F. and {Pittori}, C. and {Tavani}, M. and {Marisaldi}, M. and {Galli}, M. and {Labanti}, C. and {Parmiggiani}, N. and {Bulgarelli}, A. and {Addis}, A. and {Baroncelli}, L. and {Cardillo}, M. and {Casentini}, C. and {Cattaneo}, P.~W. and {Chen}, A. and {Di Piano}, A. and {Fuschino}, F. and {Longo}, F. and {Lucarelli}, F. and {Morselli}, A. and {Piano}, G. and {Vercellone}, S.},
        title = "{The Second AGILE MCAL Gamma-Ray Burst Catalog: 13 yr of Observations}",
      journal = {\apj},
     keywords = {629},
         year = 2022,
        month = feb,
       volume = {925},
       number = {2},
          eid = {152},
        pages = {152},
          doi = {10.3847/1538-4357/ac3df7},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022ApJ...925..152U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@Article{universe7100374,
AUTHOR = {Nigro, Cosimo and Hassan, Tarek and Olivera-Nieto, Laura},
TITLE = {Evolution of Data Formats in Very-High-Energy Gamma-Ray Astronomy},
JOURNAL = {Universe},
VOLUME = {7},
YEAR = {2021},
NUMBER = {10},
ARTICLE-NUMBER = {374},
URL = {https://www.mdpi.com/2218-1997/7/10/374},
ISSN = {2218-1997},
ABSTRACT = {Most major scientific results produced by ground-based gamma-ray telescopes in the last 30 years have been obtained by expert members of the collaborations operating these instruments. This is due to the proprietary data and software policies adopted by these collaborations. However, the advent of the next generation of telescopes and their operation as observatories open to the astronomical community, along with a generally increasing demand for open science, confront gamma-ray astronomers with the challenge of sharing their data and analysis tools. As a consequence, in the last few years, the development of open-source science tools has progressed in parallel with the endeavour to define a standardised data format for astronomical gamma-ray data. The latter constitutes the main topic of this review. Common data specifications provide equally important benefits to the current and future generation of gamma-ray instruments: they allow the data from different instruments, including legacy data from decommissioned telescopes, to be easily combined and analysed within the same software framework. In addition, standardised data accessible to the public, and analysable with open-source software, grant fully-reproducible results. In this article, we provide an overview of the evolution of the data format for gamma-ray astronomical data, focusing on its progression from private and diverse specifications to prototypical open and standardised ones. The latter have already been successfully employed in a number of publications paving the way to the analysis of data from the next generation of gamma-ray instruments, and to an open and reproducible way of conducting gamma-ray astronomy.},
DOI = {10.3390/universe7100374}

@INPROCEEDINGS{2022icrc.confE.998P,
       author = {{Patricelli}, B. and {Carosi}, A. and {Nava}, L. and {Seglar-Arroyo}, M. and {Sch{\"u}ssler}, F. and {Stamerra}, A. and {Adelfio}, A. and {Ashkar}, H. and {Bulgarelli}, A. and {Di Girolamo}, T. and {Di Piano}, A. and {Gasparetto}, T. and {Green}, J.~G. and {Longo}, F. and {Agudo}, I. and {Berti}, A. and {Bissaldi}, E. and {Cella}, G. and {Circiello}, A. and {Covino}, S. and {Ghirlanda}, G. and {Humensky}, B. and {Inoue}, S. and {Lefaucheur}, J. and {Filipovic}, M.~D. and {Razzano}, M. and {Ribeiro}, D. and {Sergijenko}, O. and {Stratta}, G. and {Vergani}, S.},
        title = "{Searching for very-high-energy electromagnetic counterparts to gravitational-wave events with the Cherenkov Telescope Array}",
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
    booktitle = {37th International Cosmic Ray Conference},
         year = 2022,
        month = mar,
          eid = {998},
        pages = {998},
          doi = {10.22323/1.395.0998},
archivePrefix = {arXiv},
       eprint = {2108.00691},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022icrc.confE.998P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{2017IAUS..325..345G,
       author = {{Garofalo}, Mauro and {Botta}, Alessio and {Ventre}, Giorgio},
        title = "{Astrophysics and Big Data: Challenges, Methods, and Tools}",
     keywords = {methods: data analysis, methods: statistical, Astrophysics - Instrumentation and Methods for Astrophysics},
    booktitle = {Astroinformatics},
         year = 2017,
       editor = {{Brescia}, Massimo and {Djorgovski}, S.~G. and {Feigelson}, Eric D. and {Longo}, Giuseppe and {Cavuoti}, Stefano},
       series = {IAU Symposium},
       volume = {325},
        month = jun,
        pages = {345-348},
          doi = {10.1017/S1743921316012813},
archivePrefix = {arXiv},
       eprint = {1703.05084},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017IAUS..325..345G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2023RSOS...1021454S,
       author = {{Smith}, Michael J. and {Geach}, James E.},
        title = "{Astronomia ex machina: a history, primer and outlook on neural networks in astronomy}",
      journal = {Royal Society Open Science},
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Computer Science - Machine Learning},
         year = 2023,
        month = may,
       volume = {10},
       number = {5},
          eid = {221454},
        pages = {221454},
          doi = {10.1098/rsos.221454},
archivePrefix = {arXiv},
       eprint = {2211.03796},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023RSOS...1021454S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2012arXiv1206.5538B,
       author = {{Bengio}, Yoshua and {Courville}, Aaron and {Vincent}, Pascal},
        title = "{Representation Learning: A Review and New Perspectives}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Machine Learning},
         year = 2012,
        month = jun,
          eid = {arXiv:1206.5538},
        pages = {arXiv:1206.5538},
          doi = {10.48550/arXiv.1206.5538},
archivePrefix = {arXiv},
       eprint = {1206.5538},
 primaryClass = {cs.LG},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012arXiv1206.5538B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{0483bd9444a348c8b59d54a190839ec9,
title = "Deep learning",
abstract = "Deep learning allows computational models that are composed of multiple processing layers to learn representations of data with multiple levels of abstraction. These methods have dramatically improved the state-of-the-art in speech recognition, visual object recognition, object detection and many other domains such as drug discovery and genomics. Deep learning discovers intricate structure in large data sets by using the backpropagation algorithm to indicate how a machine should change its internal parameters that are used to compute the representation in each layer from the representation in the previous layer. Deep convolutional nets have brought about breakthroughs in processing images, video, speech and audio, whereas recurrent nets have shone light on sequential data such as text and speech.",
author = "Yann Lecun and Yoshua Bengio and Geoffrey Hinton",
note = "Publisher Copyright: {\textcopyright} 2015 Macmillan Publishers Limited. All rights reserved.",
year = "2015",
month = may,
day = "27",
doi = "10.1038/nature14539",
language = "English (US)",
volume = "521",
pages = "436--444",
journal = "Nature",
issn = "0028-0836",
publisher = "Nature Publishing Group",
number = "7553",
}

@article{Parmiggiani_2024,
doi = {10.3847/1538-4357/ad64cd},
url = {https://dx.doi.org/10.3847/1538-4357/ad64cd},
year = {2024},
month = {sep},
publisher = {The American Astronomical Society},
volume = {973},
number = {1},
pages = {63},
author = {N. Parmiggiani and A. Bulgarelli and L. Castaldini and A. De Rosa and A. Di Piano and R. Falco and V. Fioretti and A. Macaluso and G. Panebianco and A. Ursi and C. Pittori and M. Tavani and D. Beneventano},
title = {A New Deep Learning Model to Detect Gamma-Ray Bursts in the AGILE Anticoincidence System},
journal = {The Astrophysical Journal},
abstract = {The AGILE space mission was launched in 2007 to study X-ray and gamma-ray astrophysics. AGILE operated in spinning mode from 2009 until 2024 February 14, when it re-entered the Earth’s atmosphere. This work uses data acquired from the AGILE anticoincidence system (ACS) from 2019 January 1 to 2022 December 31. The ACS is designed to reject charged background particles. It also detects X-ray photons in the 50–200 KeV energy range and saves each panel count rate in the telemetry as ratemeter data, a time series with a resolution of 1.024 s. We developed a method that uses a deep learning model to predict the background count rates of the AGILE ACS top panel (perpendicular to the pointing direction of the payload detectors) using the satellite’s orbital parameters as input. Then, we use the difference between predicted and acquired count rates to detect gamma-ray bursts (GRB). We trained the model with a background-only data set. After the training, the model can predict the ACS count rates with a mean reconstruction error of 3.8%. We used the GRBs listed in the GRBweb catalog to search for significant anomalies in the ACS data. We extracted light curves of 140 bins of 1.024 s for each GRB from the AGILE ACS to cover the trigger time of the GRBs. The model detected 39 GRBs with a significance of σ ≥ 3. The results contain four GRBs detected for the first time in the AGILE data.}
}
@inproceedings{Parmiggiani:2023kum,
    author = "Parmiggiani, N. and others",
    title = "{Preliminary Results of a New Deep Learning Method to Detect and Localize GRBs in the AGILE/GRID Sky Maps}",
    booktitle = "{32th Astronomical Data Analysis Software and Systems}",
    eprint = "2302.10557",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.HE",
    month = "2",
    year = "2023"
}

@article{Crooks:2019zff,
    author = "Crooks, Gavin E.",
    title = "{Gradients of parameterized quantum gates using the parameter-shift rule and gate decomposition}",
    eprint = "1905.13311",
    archivePrefix = "arXiv",
    primaryClass = "quant-ph",
    month = "5",
    year = "2019"
}
